A Management Framework for Secure Multiparty Computation in Dynamic Environments

Secure multiparty computation (SMC) is a promising technology for privacy-preserving collaborative computation. In the last years several feasibility studies have shown its practical applicability in different fields. However, it is recognized that administration and management overhead of SMC solutions are still a problem. A vital next step is the incorporation of SMC in the emerging fields of the Internet of Things and (smart) dynamic environments. In these settings, the properties of these contexts make utilization of SMC even more challenging since some of its vital premises regarding environmental stability and preliminary configuration are not initially fulfilled. We bridge this gap by providing FlexSMC, a management and orchestration framework for SMC which supports the discovery of nodes, supports a trust establishment between them and realizes robustness of SMC session by handling nodes failures and communication interruptions. The practical evaluation of FlexSMC shows that it enables the application of SMC in dynamic environments with reasonable performance penalties and computation durations allowing soft real-time and interactive use cases.

==> figures/m_out_flexPing10_vs_frescoPing10_sum.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'm_out_flexPing10_vs_frescoPing10_sum.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{930.95004272bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61543369)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.14712497,0.04411302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3.0}}}%
    \put(0.3315151,0.04411302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5.0}}}%
    \put(0.51590522,0.04411302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7.0}}}%
    \put(0.70029535,0.04411302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9.0}}}%
    \put(0.87846495,0.04411302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{11.0}}}%
    \put(0.43972391,0.01301791){\color[rgb]{0.13333333,0.13333333,0.13333333}\makebox(0,0)[lb]{\smash{Number of peers}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.0518567,0.05844247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.0518567,0.11147432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.0518567,0.16427844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.0518567,0.21731136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.0518567,0.27023041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.0518567,0.3231484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.0518567,0.37606745){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.0518567,0.42898651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.03941672,0.48190342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.03941672,0.53470862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{11}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.03941672,0.58762767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{12}}}%
    \put(0.02809925,0.09290404){\color[rgb]{0.13333333,0.13333333,0.13333333}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Total maximum request-response time \textit{[ms]}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.86730538,0.13342608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{tflex}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{m_out_flexPing10_vs_frescoPing10_sum.pdf}}%
    \put(0.86730538,0.09600302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{tflex,fresCon}}}%
  \end{picture}%
\endgroup%

